On the Stellar Disk Vertical Scale Height of Edge-on Galaxies from S$^{4}$G

Disk galaxies viewed as thin planar structures resulting from the conservation of angular momentum of an initially rotating pre-galactic cloud allow merely a first-order model of galaxy formation. Still, the presence of vertically extended structures has allowed us to gather a deeper understanding of the richness in astrophysical processes (e.g., minor mergers, secular evolution) that ultimately result in the observed diversity in disk galaxies and their vertical extensions. We measure the stellar disk scale height of 46 edge-on spiral galaxies from the Spitzer Survey of Stellar Structure in Galaxies (S$^{4}$G) project. This paper aims to investigate the radial variation of the stellar disk vertical scale height and the existence of the so-called thick disk component in our sample. The measurements were done using one-, two-, and three-dimensional profile fitting techniques using simple models. We found that two-thirds of our sample shows the presence of a thick disk, suggesting that these galaxies have been accreting gaseous material from their surroundings. We found an average thick-to-thin disk scale height ratio of 2.65, which agrees with previous studies. Our findings also support the disk flaring model, which suggests that the vertical scale height increases with radius. We further found good correlations: between the scale height $h_{z}$ and the scale length and between $h_z$ and the optical de Vaucouleurs radius $R_{25}$.

==> Correlations_p-value.csv <==
Correlation,Pearson p-value,N,p < 0.05?
hz-SFR,0.312758,46,0
hz thin-SFR,0.09682,30,0
hz thick-SFR,0.237502,31,0
hz ratio-SFR,0.107194,30,0
hz-hR,3E-10,46,1
corr qr-hR 3.6um,0.109417,46,0
uncorr qr-hR 3.6um,0.000187,46,1
qr-hR B10,0.001159,59,1
hz-R25,0.00002,46,1
hz thin-R25,0.000329,30,1
hz thick-R25,0.001983,31,1
hz ratio-R25,0.075198,31,0
qR-R25,0.473685,46,0
hz-Mstar,0.27055,46,0
hz thin-Mstar,0.097089,30,0
hz thick-Mstar,0.242306,31,0
hz ratio-Mstar,0.09897,30,0
qR-Mstar,0.427033,46,0
qR-mu0,0.801569,46,0
hz-mu0,0.374089,46,0
hz-vmax,0.01671,46,1
hz thin-vmax,0.031937,30,1
hz thick-vmax,0.099915,31,0
hz ratio-vmax,0.095121,30,0
hz ratio-T,0.324494,30,0
hz flaring-T,0.032609,46,1
,,,
hz thin-R25 var,0.000388,29,1
hz thick-R25 var,0.002306,30,1
hz ratio-R25 var,0.07237,30,0
hz thin-Mstar var,0.104891,29,0
hz thick-Mstar var,0.25664,30,0
hz ratio-Mstar var,0.096026,29,0
hz thin-SFR var,0.105371,29,0
hz thick-SFR var,0.252086,30,0
hz ratio-SFR var,0.105169,29,0
hz thin-vmax var,0.034961,29,1
hz thick-vmax var,0.107128,30,0
hz ratio-vmax var,0.089011,29,0
hz ratio-T var,0.312252,29,0

